RHH-LGP: Receding Horizon And Heuristics-Based Logic-Geometric Programming For Task And Motion Planning

Sequential decision-making and motion planning for robotic manipulation induce combinatorial complexity. For long-horizon tasks, especially when the environment comprises many objects that can be interacted with, planning efficiency becomes even more important. To plan such long-horizon tasks, we present the RHH-LGP algorithm for combined task and motion planning (TAMP). First, we propose a TAMP approach (based on Logic-Geometric Programming) that effectively uses geometry-based heuristics for solving long-horizon manipulation tasks. The efficiency of this planner is then further improved by a receding horizon formulation, resulting in RHH-LGP. We demonstrate the robustness and effectiveness of our approach on a diverse range of long-horizon tasks that require reasoning about interactions with a large number of objects. Using our framework, we can solve tasks that require multiple robots, including a mobile robot and snake-like walking robots, to form novel heterogeneous kinematic structures autonomously. By combining geometry-based heuristics with iterative planning, our approach brings an order-of-magnitude reduction of planning time in all investigated problems.

==> data_paper.txt <==
1. climbing:
	1a action heuristics:
	1:TIME= 1.2622 TIME= 0.479262 KIN= 151 EVALS= 0 TREE= 21 POSE= 0 SEQ= 4 PATH= 1 bestPose= 100 bestSeq= 0.000170637 bestPath= 100 #solutions= 1 EXPANDED= 3 LEN=2
	2:TIME= 7.97519 TIME= 7.00446 KIN= 1549 EVALS= 0 TREE= 81 POSE= 0 SEQ= 13 PATH= 3 bestPose= 100 bestSeq= 0.000866505 bestPath= 100 #solutions= 1 EXPANDED= 13 LEN=2
	4:TIME= 14.6649 TIME= 13.5941 KIN= 1317 EVALS= 0 TREE= 190 POSE= 0 SEQ= 21 PATH= 2 bestPose= 100 bestSeq= 100 bestPath= 100 #solutions= 1 EXPANDED= 22 LEN=8
	8:TIME= 12.4075 TIME= 11.6403 KIN= 1381 EVALS= 0 TREE= 309 POSE= 0 SEQ= 22 PATH= 1 bestPose= 100 bestSeq= 0.00459133 bestPath= 100 #solutions= 1 EXPANDED= 23 LEN=9
	16:TIME= 17.1038 TIME= 16.3762 KIN= 2155 EVALS= 0 TREE= 590 POSE= 0 SEQ= 25 PATH= 1 bestPose= 100 bestSeq= 0.00888041 bestPath= 100 #solutions= 1 EXPANDED= 26 LEN=11
	32:TIME= 209.794 TIME= 138.03 KIN= 7914 EVALS= 0 TREE= 2066 POSE= 0 SEQ= 44 PATH= 3 bestPose= 100 bestSeq= 0.0178188 bestPath= 100 #solutions= 1 EXPANDED= 47 LEN=19
	64:TIME= 510.492 TIME= 439.005 KIN= 10838 EVALS= 0 TREE= 4088 POSE= 0 SEQ= 51 PATH= 2 bestPose= 100 bestSeq= 100 bestPath= 100 #solutions= 1 EXPANDED= 53 LEN=27

	1a seqBound heuristics:
	1:TIME= 2.62052 TIME= 2.36369 KIN= 3530 EVALS= 0 TREE= 17 POSE= 0 SEQ= 17 PATH= 1 bestPose= 100 bestSeq= 0.000797378 bestPath= 100 #solutions= 1 EXPANDED= 1 LEN=2
	2:TIME= 6.57722 TIME= 6.27759 KIN= 8110 EVALS= 0 TREE= 31 POSE= 0 SEQ= 31 PATH= 3 bestPose= 100 bestSeq= 0.000940396 bestPath= 100 #solutions= 1 EXPANDED= 3 LEN=2
	4:TIME= 128.946 TIME= 127.269 KIN= 68970 EVALS= 0 TREE= 225 POSE= 0 SEQ= 225 PATH= 1 bestPose= 100 bestSeq= 0.00244704 bestPath= 100 #solutions= 1 EXPANDED= 16 LEN=10
	8:infeas
	16:infeas
	32:infeas
	64:infeas

	1a no heuristics:
	1:TIME= 2.33662 TIME= 2.08899 KIN= 3482 EVALS= 0 TREE= 65 POSE= 0 SEQ= 8 PATH= 1 bestPose= 100 bestSeq= 0.000789354 bestPath= 100 #solutions= 1 EXPANDED= 8 LEN=2
	2:TIME= 8.22925 TIME= 7.91051 KIN= 12356 EVALS= 0 TREE= 211 POSE= 0 SEQ= 21 PATH= 3 bestPose= 100 bestSeq= 0.000927705 bestPath= 100 #solutions= 1 EXPANDED= 22 LEN=22
	4:TIME= 316.866 TIME= 313.417 KIN= 309885 EVALS= 0 TREE= 7246 POSE= 0 SEQ= 547 PATH= 1 bestPose= 100 bestSeq= 0.00141203 bestPath= 100 #solutions= 1 EXPANDED= 591 LEN=5
	8:infeas
	16:infeas
	32:infeas
	64:infeas

	1b single climber:
	1:TIME= 0.283998 TIME= 0.083241 KIN= 90 EVALS= 0 TREE= 10 POSE= 0 SEQ= 3 PATH= 1 bestPose= 100 bestSeq= 0.000746887 bestPath= 100 #solutions= 1 EXPANDED= 2 LEN=2
	2:TIME= 0.804195 TIME= 0.562911 KIN= 299 EVALS= 0 TREE= 49 POSE= 0 SEQ= 8 PATH= 1 bestPose= 100 bestSeq= 0.00150521 bestPath= 100 #solutions= 1 EXPANDED= 11 LEN=5
	4:TIME= 2.94868 TIME= 2.68581 KIN= 578 EVALS= 0 TREE= 85 POSE= 0 SEQ= 10 PATH= 1 bestPose= 100 bestSeq= 0.00299872 bestPath= 100 #solutions= 1 EXPANDED= 13 LEN=7
	8:TIME= 3.96943 TIME= 3.60575 KIN= 1357 EVALS= 0 TREE= 181 POSE= 0 SEQ= 14 PATH= 1 bestPose= 100 bestSeq= 0.00702483 bestPath= 100 #solutions= 1 EXPANDED= 17 LEN=10
	16:TIME= 23.1173 TIME= 22.4116 KIN= 4977 EVALS= 0 TREE= 505 POSE= 0 SEQ= 24 PATH= 2 bestPose= 100 bestSeq= 100 bestPath= 100 #solutions= 1 EXPANDED= 27 LEN=16
	32:TIME= 502.009 TIME= 444.258 KIN= 34622 EVALS= 0 TREE= 5849 POSE= 0 SEQ= 116 PATH= 1 bestPose= 100 bestSeq= 0.0361305 bestPath= 100 #solutions= 1 EXPANDED= 171 LEN=50

2. complex task:
1:TIME= 11.8138 TIME= 10.8703 KIN= 1999 EVALS= 0 TREE= 576 POSE= 0 SEQ= 22 PATH= 1 bestPose= 100 bestSeq= 0.00525943 bestPath= 100 #solutions= 1 EXPANDED= 77 LEN=11
2:TIME= 111.392 TIME= 45.06 KIN= 5616 EVALS= 0 TREE= 1197 POSE= 0 SEQ= 58 PATH= 3 bestPose= 100 bestSeq= 0.00782011 bestPath= 100 #solutions= 1 EXPANDED= 153 LEN=14
4:TIME= 151.416 TIME= 76.2012 KIN= 6443 EVALS= 0 TREE= 1375 POSE= 0 SEQ= 59 PATH= 8 bestPose= 100 bestSeq= 100 bestPath= 100 #solutions= 1 EXPANDED= 145 LEN=12
8:TIME= 30.9034 TIME= 29.4839 KIN= 5848 EVALS= 0 TREE= 1157 POSE= 0 SEQ= 29 PATH= 1 bestPose= 100 bestSeq= 0.00999081 bestPath= 100 #solutions= 1 EXPANDED= 77 LEN=12

3. P&P task:
1:TIME= 2.05749 TIME= 1.83853 KIN= 354 EVALS= 0 TREE= 7 POSE= 0 SEQ= 2 PATH= 1 bestPose= 100 bestSeq= 0.00317965 bestPath= 100 #solutions= 1 EXPANDED= 2 LEN=3
2:TIME= 2.41581 TIME= 2.17857 KIN= 228 EVALS= 0 TREE= 12 POSE= 0 SEQ= 2 PATH= 1 bestPose= 100 bestSeq= 0.00376917 bestPath= 100 #solutions= 1 EXPANDED= 4 LEN=5
4:TIME= 3.71222 TIME= 3.45205 KIN= 222 EVALS= 0 TREE= 25 POSE= 0 SEQ= 2 PATH= 1 bestPose= 100 bestSeq= 0.0049139 bestPath= 100 #solutions= 1 EXPANDED= 8 LEN=9
8:TIME= 49.2353 TIME= 17.3586 KIN= 343 EVALS= 0 TREE= 63 POSE= 0 SEQ= 2 PATH= 1 bestPose= 100 bestSeq= 0.0103259 bestPath= 100 #solutions= 1 EXPANDED= 16 LEN=17

4. obstacle task
2:TIME= 58.0124 TIME= 13.627 KIN= 4128 EVALS= 0 TREE= 211 POSE= 0 SEQ= 21 PATH= 1 bestPose= 100 bestSeq= 0.00429173 bestPath= 100 #solutions= 1 EXPANDED= 34 LEN=12

5. table task
2: TIME= 65.4695 TIME= 11.7755 KIN= 917 EVALS= 0 TREE= 585 POSE= 0 SEQ= 13 PATH= 1 bestPose= 100 bestSeq= 0.00679377 bestPath= 100 #solutions= 1 EXPANDED= 95 LEN=12
4: TIME= 92.0514 TIME= 30.6063 KIN= 1277 EVALS= 0 TREE= 5209 POSE= 0 SEQ= 14 PATH= 1 bestPose= 100 bestSeq= 0.0140974 bestPath= 100 #solutions= 1 EXPANDED= 487 LEN=24


RHHLGP:
single 32; horizon 6:SOLUTION LEN: 33; #steps: 6; #OF EVALS: 151; #TREE NODES: 5055; TOTAL TIME: 85.7544
single 45; horizon 6:SOLUTION LEN: 47; #steps: 8; #OF EVALS: 284; #TREE NODES: 13188; TOTAL TIME: 255.37
two 32; horizon 3:SOLUTION LEN: 13; #steps: 5; #OF EVALS: 63; #TREE NODES: 2341; TOTAL TIME: 51.5386
two 64; horizon 3:SOLUTION LEN: 26; #steps: 9; #OF EVALS: 151; #TREE NODES: 10833; TOTAL TIME: 214.754

complex 8; horizon 10:SOLUTION LEN: 13; #steps: 2; #OF EVALS: 114; #TREE NODES: 1718; TOTAL TIME: 50.2514
complex 25; horizon 10:SOLUTION LEN: 21; #steps: 3; #OF EVALS: 174; #TREE NODES: 5824; TOTAL TIME: 261.492

p'n'p 16; horizon 4:SOLUTION LEN: 33; #steps: 9; #OF EVALS: 191; #TREE NODES: 856; TOTAL TIME: 42.8286
p'n'p 8; horizon 6:SOLUTION LEN: 17; #steps: 3; #OF EVALS: 41; #TREE NODES: 131; TOTAL TIME: 8.73027

obstacle 2; horizon 6: SOLUTION LEN: 9; #steps: 2; #OF EVALS: 19; #TREE NODES: 115; TOTAL TIME: 9.65813
obstacle 4; horizon 6:SOLUTION LEN: 22; #steps: 4; #OF EVALS: 77; #TREE NODES: 777; TOTAL TIME: 24.9248

table 2, horizon 10:  SOLUTION LEN: 12; #steps: 2; #OF EVALS: 104; #TREE NODES: 637; TOTAL TIME: 7.97429
table 4, horizon 10: SOLUTION LEN: 24; #steps: 3; #OF EVALS: 621; #TREE NODES: 6637; TOTAL TIME: 21.802


